ASymba: HI global profile asymmetries in the Simba simulation

Asymmetry in the spatially integrated, 1D HI global profiles of galaxies can inform us on both internal (e.g. outflows) and external (e.g. mergers, tidal interactions, ram pressure stripping) processes that shape galaxy evolution. Understanding which of these primarily drive HI profile asymmetry is of particular interest. In the lead-up to SKA pathfinder and SKA HI emission surveys, hydrodynamical simulations have proved to be a useful resource for such studies. Here we present the methodology behind, as well as first results, of ASymba: Asymmetries in HI of Simba galaxies, the first time this simulation suite has been used for this type of study. We generate mock observations of the HI content of these galaxies and calculate the profile asymmetries using three different methods. We find that $M_{\rm HI}$ has the strongest correlation with all asymmetry measures, with weaker correlations also found with the number of mergers a galaxy has undergone, and gas and galaxy rotation. We also find good agreement with the xGASS sample, in that galaxies with highly asymmetric profiles tend to have lower HI gas fractions than galaxies with symmetric profiles, and additionally find the same holds in sSFR parameter space. For low HI mass galaxies, it is difficult to distinguish between asymmetric and symmetric galaxies, but this becomes achievable in the high HI mass population. These results showcase the potential of ASymba and provide the groundwork for further studies, including comparison to upcoming large HI emission surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
